Co-Training an Observer and an Evading Target

Reinforcement learning (RL) is already widely applied to applications such as robotics, but it is only sparsely used in sensor management. In this paper, we apply the popular Proximal Policy Optimization (PPO) approach to a multi-agent UAV tracking scenario. While recorded data of real scenarios can accurately reflect the real world, the required amount of data is not always available. Simulation data, however, is typically cheap to generate, but the utilized target behavior is often naive and only vaguely represents the real world. In this paper, we utilize multi-agent RL to jointly generate protagonistic and antagonistic policies and overcome the data generation problem, as the policies are generated on-the-fly and adapt continuously. This way, we are able to clearly outperform baseline methods and robustly generate competitive policies. In addition, we investigate explainable artificial intelligence (XAI) by interpreting feature saliency and generating an easy-to-read decision tree as a simplified policy.

==> images/schematic.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'schematic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{275.24434968bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98590881)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{schematic.pdf}}%
    \put(0.57754567,0.95830555){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Policies\end{tabular}}}}%
    \put(0.09363839,0.63662184){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Observations\end{tabular}}}}%
    \put(0.09947737,0.59964171){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{o}_t$\end{tabular}}}}%
    \put(0.58803812,0.64776373){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Rewards\end{tabular}}}}%
    \put(0.70221761,0.55959728){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_t$\end{tabular}}}}%
    \put(0.93548004,0.57260014){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Actions\end{tabular}}}}%
    \put(0.93616812,0.53406488){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$a_t$\end{tabular}}}}%
    \put(0.5106241,0.00054991){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.37634512,0.49933577){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{z}_t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{schematic.pdf}}%
    \put(0.68789389,0.80731352){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Observer\end{tabular}}}}%
    \put(0.6889849,0.75955811){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(PPO)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{schematic.pdf}}%
    \put(0.46328138,0.8597532){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Target\end{tabular}}}}%
    \put(0.46437239,0.81199778){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(PPO)\end{tabular}}}}%
    \put(0.46620335,0.61732968){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$-r_t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{schematic.pdf}}%
    \put(0.32176593,0.59356767){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}EKF\end{tabular}}}}%
  \end{picture}%
\endgroup%

